Real-Time Rendering of Glints in the Presence of Area Lights

Many real-world materials are characterized by a glittery appearance. Reproducing this effect in physically based renderings is a challenging problem due to its discrete nature, especially in real-time applications which require a consistently low runtime. Recent work focuses on glittery appearance illuminated by infinitesimally small light sources only. For light sources like the sun this approximation is a reasonable choice. In the real world however, all light sources are fundamentally area light sources. In this paper, we derive an efficient method for rendering glints illuminated by spatially constant diffuse area lights in real time. To this end, we require an adequate estimate for the probability of a single microfacet to be correctly oriented for reflection from the source to the observer. A good estimate is achieved either using linearly transformed cosines (LTC) for large light sources, or a locally constant approximation of the normal distribution for small spherical caps of light directions. To compute the resulting number of reflecting microfacets, we employ a counting model based on the binomial distribution. In the evaluation, we demonstrate the visual accuracy of our approach, which is easily integrated into existing real-time rendering frameworks, especially if they already implement shading for area lights using LTCs and a counting model for glint shading under point and directional illumination. Besides the overhead of the preexisting constituents, our method adds little to no additional overhead.

==> images/runtime/table_4k_flat_rtx4070m.csv <==
light,smoothE,smoothD,simpleE,simpleD,oursE,oursD,ndfltcE,ndfltcD
None,\phantom{0}5.6,0.3,\phantom{0}6.0,0.6,\phantom{0}6.1,0.7,\phantom{0}6.2,0.7
Dir.,\phantom{0}5.9,0.9,12.1,1.7,11.6,1.5,11.6,1.6
Area,\phantom{0}7.0,0.5,14.7,0.3,15.4,0.4,15.9,0.4


==> images/runtime/table_4k_flat_rtx4090.csv <==
light,smoothE,smoothD,simpleE,simpleD,oursE,oursD,ndfltcE,ndfltcD
None,\phantom{0}1.4,0.1,\phantom{0}1.4,0.1,\phantom{0}1.4,0.1,\phantom{0}1.4,0.1
Dir.,\phantom{0}1.4,0.1,\phantom{0}2.2,0.1,\phantom{0}2.1,0.1,\phantom{0}2.1,0.1
Area,\phantom{0}1.7,0.2,\phantom{0}2.7,0.1,\phantom{0}2.8,0.1,\phantom{0}2.9,0.1

